Struct-MRT: Immersive Learning and Teaching of Design and Verification in Structural Civil Engineering using Mixed Reality

Our goal is to transform traditional paper-based instruction into an immersive lesson. This paper presents the conception, workflow and deployment of two MR applications for verification of typical yet geometrically complex structural members: a reinforced concrete corbel and a steel frame. The aim of this research is threefold: (i) to develop and implement the technological feasibility of such applications, (ii) to demonstrate possible use cases in the context of structural engineering lectures and (iii) to evaluate the presented MR examples and the future potential of such MR applications in structural engineering lectures through a survey. The workflow and MR teaching applications were developed with Apple's ARKit. The verification process was reproduced in the MR applications based on conventional exercises taught on paper. Users can navigate independently through the applications and review every single step, including a true-to-scale, spatial representation of the specific component as well as associated verification formulas in the respective step. The applications were used to assess the demand and expectations for immersive teaching techniques among students and instructors through a survey. The participants were asked to test the MR applications on their devices or watch pre-recorded video demonstrations, afterwards perception was elicited through a questionnaire. The results of subsequent data analysis show generally positive judgement of the MR application over the six questioned categories (style, usefulness, ease of use, enjoyment, attitude as well as intention towards using). The statistical analysis revealed (positivity) biases for users with prior XR experience w.r.t. to usage and navigation, while inexperienced users underlined increased enjoyment or excitement with this learning format. The outlook covers identified shortcomings and future developments in this field.

==> Figures/googleSearch/geoMap_1.csv <==
Kategorie: Beruf und Ausbildung

Land,augmented reality: (09.08.16 bis 09.08.21),mixed reality: (09.08.16 bis 09.08.21),virtual reality: (09.08.16 bis 09.08.21)
Malediven,,,100 %
Brunei Darussalam,,,
Ghana,,,
China,60 %,,40 %
Äthiopien,,,
Libanon,,,
Oman,,,100 %
Malaysia,67 %,1 %,32 %
Sri Lanka,75 %,,25 %
Simbabwe,,,
Indonesien,70 %,1 %,29 %
Nepal,50 %,,50 %
Mauritius,,,
Vereinigte Arabische Emirate,35 %,5 %,60 %
Laos,,,
Zypern,50 %,,50 %
Singapur,48 %,4 %,48 %
Kambodscha,,,100 %
Kamerun,,,
Vereinigte Staaten,28 %,3 %,69 %
Kanada,30 %,2 %,68 %
Australien,34 %,6 %,60 %
Iran,9 %,2 %,89 %
Trinidad und Tobago,,,
Philippinen,50 %,1 %,49 %
Neuseeland,45 %,11 %,44 %
Israel,16 %,,84 %
Nigeria,31 %,,69 %
Hongkong,50 %,,50 %
Puerto Rico,,,
Vereinigtes Königreich,31 %,2 %,67 %
Südafrika,30 %,,70 %
Kenia,,,
Jemen,,,
Südkorea,36 %,8 %,56 %
Pakistan,48 %,,52 %
Myanmar,,,
Schweiz,32 %,10 %,58 %
Griechenland,50 %,,50 %
Indien,45 %,2 %,53 %
Dänemark,38 %,,62 %
Kuwait,100 %,,
Bangladesch,25 %,,75 %
St. Helena,,,
Belgien,35 %,,65 %
Niederlande,44 %,10 %,46 %
Tschechien,,,
Irland,33 %,,67 %
Ägypten,33 %,,67 %
Bulgarien,33 %,,67 %
Estland,,,
Finnland,30 %,10 %,60 %
Marokko,,,
Österreich,46 %,,54 %
Slowakei,,,100 %
Syrien,,,
Deutschland,48 %,2 %,50 %
Katar,,,
Lettland,,,
Georgien,,,
Taiwan,31 %,6 %,63 %
Bosnien und Herzegowina,,,
Saudi-Arabien,42 %,,58 %
Aserbaidschan,,,
Slowenien,,,
Irak,100 %,,
Thailand,50 %,3 %,47 %
Kasachstan,,,
Vietnam,50 %,,50 %
Tunesien,,,
Serbien,100 %,,
Jordanien,,,
Costa Rica,,,
Guatemala,,,
Rumänien,,,100 %
Ungarn,43 %,14 %,43 %
Portugal,,,
Algerien,100 %,,
Schweden,56 %,,44 %
Frankreich,56 %,,44 %
Dominikanische Republik,,,
Türkei,57 %,3 %,40 %
Norwegen,50 %,,50 %
Mexiko,18 %,,82 %
Kroatien,,,
Venezuela,,,100 %
Italien,26 %,17 %,57 %
Ukraine,22 %,22 %,56 %
Belarus,,,
Kolumbien,50 %,,50 %
Spanien,47 %,,53 %
Ecuador,,,
Chile,,,100 %
Brasilien,30 %,11 %,59 %
Russland,36 %,14 %,50 %
Polen,50 %,10 %,40 %
Argentinien,,,
Japan,18 %,29 %,53 %
Peru,,,
Neukaledonien,,,
Guam,,,
Fidschi,,,
Barbados,,,
Afghanistan,,,
Kosovo,,,
Luxemburg,,,
Aruba,,,
Angola,,,
Anguilla,,,
Ålandinseln,,,
Albanien,,,
Andorra,,,
Armenien,,,
Amerikanisch-Samoa,,,
Antarktis,,,
Französische Süd- und Antarktisgebiete,,,
Antigua und Barbuda,,,
Burundi,,,
Benin,,,
Karibische Niederlande,,,
Burkina Faso,,,
Bahrain,,,
Bahamas,,,
St. Barthélemy,,,
Belize,,,
Bermuda,,,
Bolivien,,,
Bhutan,,,
Bouvetinsel,,,
Botsuana,,,
Zentralafrikanische Republik,,,
Kokosinseln,,,
Côte d’Ivoire,,,
Kongo-Kinshasa,,,
Kongo-Brazzaville,,,
Cookinseln,,,
Komoren,,,
Cabo Verde,,,
Kuba,,,
Curaçao,,,
Weihnachtsinsel,,,
Kaimaninseln,,,
Dschibuti,,,
Dominica,,,
Eritrea,,,
Westsahara,,,
Falklandinseln (Malwinen),,,
Färöer,,,
Mikronesien,,,
Gabun,,,
Guernsey,,,
Gibraltar,,,
Guinea,,,
Guadeloupe,,,
Gambia,,,
Guinea-Bissau,,,
Äquatorialguinea,,,
Grenada,,,
Grönland,,,
Französisch-Guayana,,,
Guyana,,,
Heard und McDonaldinseln,,,
Honduras,,,
Haiti,,,
Isle of Man,,,
Britisches Territorium im Indischen Ozean,,,
Island,,,
Jamaika,,,
Jersey,,,
Kirgisistan,,,
Kiribati,,,
St. Kitts und Nevis,,,
Liberia,,,
Libyen,,,
St. Lucia,,,
Liechtenstein,,,
Lesotho,,,
Litauen,,,
Macau,,,
St. Martin,,,
Monaco,,,
Republik Moldau,,,
Madagaskar,,,
Marshallinseln,,,
Nordmazedonien,,,
Mali,,,
Malta,,,
Montenegro,,,
Mongolei,,,
Nördliche Marianen,,,
Mosambik,,,
Mauretanien,,,
Montserrat,,,
Martinique,,,
Malawi,,,
Mayotte,,,
Namibia,,,
Niger,,,
Norfolkinsel,,,
Nicaragua,,,
Niue,,,
Nauru,,,
Panama,,,
Pitcairninseln,,,
Palau,,,
Papua-Neuguinea,,,
Nordkorea,,,
Paraguay,,,
Palästina,,,
Französisch-Polynesien,,,
Réunion,,,
Ruanda,,,
Sudan,,,
Senegal,,,
Südgeorgien und die Südlichen Sandwichinseln,,,
Spitzbergen und Jan Mayen,,,
Salomonen,,,
Sierra Leone,,,
El Salvador,,,
San Marino,,,
Somalia,,,
St. Pierre und Miquelon,,,
Südsudan,,,
São Tomé und Príncipe,,,
Suriname,,,
Eswatini,,,
Sint Maarten,,,
Seychellen,,,
Turks- und Caicosinseln,,,
Tschad,,,
Togo,,,
Tadschikistan,,,
Tokelau,,,
Turkmenistan,,,
Timor-Leste,,,
Tonga,,,
Tuvalu,,,
Tansania,,,
Uganda,,,
Amerikanische Überseeinseln,,,
Uruguay,,,
Usbekistan,,,
Vatikanstadt,,,
St. Vincent und die Grenadinen,,,
Britische Jungferninseln,,,
Amerikanische Jungferninseln,,,
Vanuatu,,,
Wallis und Futuna,,,
Samoa,,,
Sambia,,,


==> Figures/googleSearch/geoMap_2_AR.csv <==
Kategorie: Beruf und Ausbildung

Land,augmented reality: (09.08.16 bis 09.08.21)
China,100
Äthiopien,86
Malaysia,75
Sri Lanka,73
Indonesien,67
Nepal,65
Mauritius,
Laos,
Zypern,58
Singapur,57
Trinidad und Tobago,
Philippinen,47
Neuseeland,46
Hongkong,42
Puerto Rico,42
Jemen,
Griechenland,35
Vereinigte Arabische Emirate,35
Kuwait,34
Pakistan,34
St. Helena,
Indien,30
Australien,28
Niederlande,28
Marokko,26
Südkorea,24
Syrien,
Kanada,22
Katar,
Dänemark,21
Deutschland,21
Lettland,
Vereinigte Staaten,21
Ghana,
Libanon,
Österreich,20
Schweiz,19
Nigeria,19
Vereinigtes Königreich,19
Südafrika,17
Slowenien,
Irak,16
Belgien,16
Thailand,16
Kasachstan,15
Irland,14
Vietnam,14
Tunesien,
Serbien,14
Jordanien,
Ägypten,14
Bulgarien,14
Costa Rica,
Saudi-Arabien,13
Finnland,13
Ungarn,13
Algerien,12
Schweden,12
Bangladesch,11
Frankreich,11
Türkei,10
Norwegen,10
Taiwan,10
Kenia,
Israel,9
Belarus,
Kolumbien,6
Ecuador,
Spanien,5
Iran,5
Polen,4
Portugal,
Tschechien,
Italien,4
Russland,3
Ukraine,3
Brasilien,2
Mexiko,2
Argentinien,
Japan,1
Neukaledonien,
Guam,
Fidschi,
Barbados,
Afghanistan,
Kosovo,
Luxemburg,
Aruba,
Angola,
Anguilla,
Ålandinseln,
Albanien,
Andorra,
Armenien,
Amerikanisch-Samoa,
Antarktis,
Französische Süd- und Antarktisgebiete,
Antigua und Barbuda,
Aserbaidschan,
Burundi,
Benin,
Karibische Niederlande,
Burkina Faso,
Bahrain,
Bahamas,
Bosnien und Herzegowina,
St. Barthélemy,
Belize,
Bermuda,
Bolivien,
Brunei Darussalam,
Bhutan,
Bouvetinsel,
Botsuana,
Zentralafrikanische Republik,
Kokosinseln,
Chile,
Côte d’Ivoire,
Kamerun,
Kongo-Kinshasa,
Kongo-Brazzaville,
Cookinseln,
Komoren,
Cabo Verde,
Kuba,
Curaçao,
Weihnachtsinsel,
Kaimaninseln,
Dschibuti,
Dominica,
Dominikanische Republik,
Eritrea,
Westsahara,
Estland,
Falklandinseln (Malwinen),
Färöer,
Mikronesien,
Gabun,
Georgien,
Guernsey,
Gibraltar,
Guinea,
Guadeloupe,
Gambia,
Guinea-Bissau,
Äquatorialguinea,
Grenada,
Grönland,
Guatemala,
Französisch-Guayana,
Guyana,
Heard und McDonaldinseln,
Honduras,
Kroatien,
Haiti,
Isle of Man,
Britisches Territorium im Indischen Ozean,
Island,
Jamaika,
Jersey,
Kirgisistan,
Kambodscha,
Kiribati,
St. Kitts und Nevis,
Liberia,
Libyen,
St. Lucia,
Liechtenstein,
Lesotho,
Litauen,
Macau,
St. Martin,
Monaco,
Republik Moldau,
Madagaskar,
Malediven,
Marshallinseln,
Nordmazedonien,
Mali,
Malta,
Myanmar,
Montenegro,
Mongolei,
Nördliche Marianen,
Mosambik,
Mauretanien,
Montserrat,
Martinique,
Malawi,
Mayotte,
Namibia,
Niger,
Norfolkinsel,
Nicaragua,
Niue,
Nauru,
Oman,
Panama,
Pitcairninseln,
Peru,
Palau,
Papua-Neuguinea,
Nordkorea,
Paraguay,
Palästina,
Französisch-Polynesien,
Réunion,
Rumänien,
Ruanda,
Sudan,
Senegal,
Südgeorgien und die Südlichen Sandwichinseln,
Spitzbergen und Jan Mayen,
Salomonen,
Sierra Leone,
El Salvador,
San Marino,
Somalia,
St. Pierre und Miquelon,
Südsudan,
São Tomé und Príncipe,
Suriname,
Slowakei,
Eswatini,
Sint Maarten,
Seychellen,
Turks- und Caicosinseln,
Tschad,
Togo,
Tadschikistan,
Tokelau,
Turkmenistan,
Timor-Leste,
Tonga,
Tuvalu,
Tansania,
Uganda,
Amerikanische Überseeinseln,
Uruguay,
Usbekistan,
Vatikanstadt,
St. Vincent und die Grenadinen,
Venezuela,
Britische Jungferninseln,
Amerikanische Jungferninseln,
Vanuatu,
Wallis und Futuna,
Samoa,
Sambia,
Simbabwe,


==> Figures/googleSearch/geoMap_3_MR.csv <==
Kategorie: Beruf und Ausbildung

Land,mixed reality: (09.08.16 bis 09.08.21)
Neuseeland,100
Niederlande,58
Schweiz,56
Südkorea,46
Vereinigte Arabische Emirate,44
Australien,43
Singapur,41
Finnland,38
Ungarn,37
Tschechien,36
Ukraine,25
Vereinigte Staaten,23
Italien,20
Malaysia,19
Kanada,18
Taiwan,17
Philippinen,16
Japan,15
Iran,14
Indien,13
Vereinigtes Königreich,12
Russland,12
Thailand,11
Deutschland,10
Indonesien,10
Polen,8
Brasilien,8
Türkei,5
Estland,
Kambodscha,
Marokko,
Algerien,
Aruba,
Afghanistan,
Angola,
Anguilla,
Ålandinseln,
Albanien,
Andorra,
Argentinien,
Armenien,
Amerikanisch-Samoa,
Antarktis,
Französische Süd- und Antarktisgebiete,
Antigua und Barbuda,
Österreich,
Aserbaidschan,
Burundi,
Belgien,
Benin,
Karibische Niederlande,
Burkina Faso,
Bangladesch,
Bulgarien,
Bahrain,
Bahamas,
Bosnien und Herzegowina,
St. Barthélemy,
Belarus,
Belize,
Bermuda,
Bolivien,
Barbados,
Brunei Darussalam,
Bhutan,
Bouvetinsel,
Botsuana,
Zentralafrikanische Republik,
Kokosinseln,
Chile,
China,
Côte d’Ivoire,
Kamerun,
Kongo-Kinshasa,
Kongo-Brazzaville,
Cookinseln,
Kolumbien,
Komoren,
Cabo Verde,
Costa Rica,
Kuba,
Curaçao,
Weihnachtsinsel,
Kaimaninseln,
Zypern,
Dschibuti,
Dominica,
Dänemark,
Dominikanische Republik,
Ecuador,
Ägypten,
Eritrea,
Westsahara,
Spanien,
Äthiopien,
Fidschi,
Falklandinseln (Malwinen),
Frankreich,
Färöer,
Mikronesien,
Gabun,
Georgien,
Guernsey,
Ghana,
Gibraltar,
Guinea,
Guadeloupe,
Gambia,
Guinea-Bissau,
Äquatorialguinea,
Griechenland,
Grenada,
Grönland,
Guatemala,
Französisch-Guayana,
Guam,
Guyana,
Hongkong,
Heard und McDonaldinseln,
Honduras,
Kroatien,
Haiti,
Isle of Man,
Britisches Territorium im Indischen Ozean,
Irland,
Irak,
Island,
Israel,
Jamaika,
Jersey,
Jordanien,
Kasachstan,
Kenia,
Kirgisistan,
Kiribati,
St. Kitts und Nevis,
Kuwait,
Laos,
Libanon,
Liberia,
Libyen,
St. Lucia,
Liechtenstein,
Sri Lanka,
Lesotho,
Litauen,
Luxemburg,
Lettland,
Macau,
St. Martin,
Monaco,
Republik Moldau,
Madagaskar,
Malediven,
Mexiko,
Marshallinseln,
Nordmazedonien,
Mali,
Malta,
Myanmar,
Montenegro,
Mongolei,
Nördliche Marianen,
Mosambik,
Mauretanien,
Montserrat,
Martinique,
Mauritius,
Malawi,
Mayotte,
Namibia,
Neukaledonien,
Niger,
Norfolkinsel,
Nigeria,
Nicaragua,
Niue,
Norwegen,
Nepal,
Nauru,
Oman,
Pakistan,
Panama,
Pitcairninseln,
Peru,
Palau,
Papua-Neuguinea,
Puerto Rico,
Nordkorea,
Portugal,
Paraguay,
Palästina,
Französisch-Polynesien,
Katar,
Réunion,
Rumänien,
Ruanda,
Saudi-Arabien,
Sudan,
Senegal,
Südgeorgien und die Südlichen Sandwichinseln,
St. Helena,
Spitzbergen und Jan Mayen,
Salomonen,
Sierra Leone,
El Salvador,
San Marino,
Somalia,
St. Pierre und Miquelon,
Serbien,
Südsudan,
São Tomé und Príncipe,
Suriname,
Slowakei,
Slowenien,
Schweden,
Eswatini,
Sint Maarten,
Seychellen,
Syrien,
Turks- und Caicosinseln,
Tschad,
Togo,
Tadschikistan,
Tokelau,
Turkmenistan,
Timor-Leste,
Tonga,
Trinidad und Tobago,
Tunesien,
Tuvalu,
Tansania,
Uganda,
Amerikanische Überseeinseln,
Uruguay,
Usbekistan,
Vatikanstadt,
St. Vincent und die Grenadinen,
Venezuela,
Britische Jungferninseln,
Amerikanische Jungferninseln,
Vietnam,
Vanuatu,
Wallis und Futuna,
Samoa,
Kosovo,
Jemen,
Südafrika,
Sambia,
Simbabwe,


==> Figures/googleSearch/geoMap_4_VR.csv <==
Kategorie: Beruf und Ausbildung

Land,virtual reality: (09.08.16 bis 09.08.21)
Malediven,100
Guam,
Brunei Darussalam,
Ghana,29
Libanon,23
Oman,22
Simbabwe,
China,19
Nepal,18
Vereinigte Arabische Emirate,17
Zypern,17
Singapur,16
Kambodscha,15
Kamerun,
Vereinigte Staaten,15
Kanada,14
Australien,14
Iran,14
Philippinen,13
Neuseeland,13
Israel,13
Äthiopien,
Nigeria,12
Hongkong,12
Vereinigtes Königreich,12
Südafrika,11
Kenia,11
Jemen,
Südkorea,10
Pakistan,10
Malaysia,10
Myanmar,
Schweiz,10
Griechenland,10
Indien,10
Dänemark,10
Bangladesch,9
St. Helena,
Belgien,8
Niederlande,8
Tschechien,8
Irland,8
Indonesien,8
Ägypten,8
Bulgarien,8
Estland,
Finnland,7
Sri Lanka,7
Österreich,7
Slowakei,7
Deutschland,6
Katar,
Puerto Rico,
Georgien,
Taiwan,5
Bosnien und Herzegowina,
Saudi-Arabien,5
Aserbaidschan,
Thailand,4
Vietnam,4
Jordanien,
Guatemala,
Rumänien,4
Ungarn,4
Portugal,4
Dominikanische Republik,
Norwegen,3
Schweden,3
Mexiko,3
Frankreich,2
Kroatien,
Venezuela,2
Italien,2
Türkei,2
Ukraine,2
Marokko,
Kolumbien,2
Spanien,2
Ecuador,
Kasachstan,
Chile,1
Brasilien,1
Russland,1
Polen,1
Argentinien,1
Japan,1
Peru,
Niger,
Sierra Leone,
Malawi,
Botsuana,
Ruanda,
Kuba,
Aruba,
Afghanistan,
Angola,
Anguilla,
Ålandinseln,
Albanien,
Andorra,
Armenien,
Amerikanisch-Samoa,
Antarktis,
Französische Süd- und Antarktisgebiete,
Antigua und Barbuda,
Burundi,
Benin,
Karibische Niederlande,
Burkina Faso,
Bahrain,
Bahamas,
St. Barthélemy,
Belarus,
Belize,
Bermuda,
Bolivien,
Barbados,
Bhutan,
Bouvetinsel,
Zentralafrikanische Republik,
Kokosinseln,
Côte d’Ivoire,
Kongo-Kinshasa,
Kongo-Brazzaville,
Cookinseln,
Komoren,
Cabo Verde,
Costa Rica,
Curaçao,
Weihnachtsinsel,
Kaimaninseln,
Dschibuti,
Dominica,
Algerien,
Eritrea,
Westsahara,
Fidschi,
Falklandinseln (Malwinen),
Färöer,
Mikronesien,
Gabun,
Guernsey,
Gibraltar,
Guinea,
Guadeloupe,
Gambia,
Guinea-Bissau,
Äquatorialguinea,
Grenada,
Grönland,
Französisch-Guayana,
Guyana,
Heard und McDonaldinseln,
Honduras,
Haiti,
Isle of Man,
Britisches Territorium im Indischen Ozean,
Irak,
Island,
Jamaika,
Jersey,
Kirgisistan,
Kiribati,
St. Kitts und Nevis,
Kuwait,
Laos,
Liberia,
Libyen,
St. Lucia,
Liechtenstein,
Lesotho,
Litauen,
Luxemburg,
Lettland,
Macau,
St. Martin,
Monaco,
Republik Moldau,
Madagaskar,
Marshallinseln,
Nordmazedonien,
Mali,
Malta,
Montenegro,
Mongolei,
Nördliche Marianen,
Mosambik,
Mauretanien,
Montserrat,
Martinique,
Mauritius,
Mayotte,
Namibia,
Neukaledonien,
Norfolkinsel,
Nicaragua,
Niue,
Nauru,
Panama,
Pitcairninseln,
Palau,
Papua-Neuguinea,
Nordkorea,
Paraguay,
Palästina,
Französisch-Polynesien,
Réunion,
Sudan,
Senegal,
Südgeorgien und die Südlichen Sandwichinseln,
Spitzbergen und Jan Mayen,
Salomonen,
El Salvador,
San Marino,
Somalia,
St. Pierre und Miquelon,
Serbien,
Südsudan,
São Tomé und Príncipe,
Suriname,
Slowenien,
Eswatini,
Sint Maarten,
Seychellen,
Syrien,
Turks- und Caicosinseln,
Tschad,
Togo,
Tadschikistan,
Tokelau,
Turkmenistan,
Timor-Leste,
Tonga,
Trinidad und Tobago,
Tunesien,
Tuvalu,
Tansania,
Uganda,
Amerikanische Überseeinseln,
Uruguay,
Usbekistan,
Vatikanstadt,
St. Vincent und die Grenadinen,
Britische Jungferninseln,
Amerikanische Jungferninseln,
Vanuatu,
Wallis und Futuna,
Samoa,
Kosovo,
Sambia,


==> Figures/googleSearch/multiTimeline.csv <==
Kategorie: Beruf und Ausbildung

Woche,augmented reality: (Weltweit),mixed reality: (Weltweit),virtual reality: (Weltweit)
2016-08-14,7,0,50
2016-08-21,14,0,41
2016-08-28,33,0,33
2016-09-04,13,0,20
2016-09-11,6,0,26
2016-09-18,26,6,51
2016-09-25,13,0,32
2016-10-02,19,0,44
2016-10-09,38,0,45
2016-10-16,19,0,50
2016-10-23,13,0,63
2016-10-30,0,0,58
2016-11-06,25,0,31
2016-11-13,19,0,38
2016-11-20,31,0,55
2016-11-27,18,0,90
2016-12-04,53,0,100
2016-12-11,0,6,61
2016-12-18,13,6,52
2016-12-25,13,0,40
2017-01-01,19,0,50
2017-01-08,6,6,41
2017-01-15,6,6,64
2017-01-22,23,0,47
2017-01-29,17,0,12
2017-02-05,23,0,40
2017-02-12,11,0,34
2017-02-19,11,0,75
2017-02-26,29,0,51
2017-03-05,51,0,79
2017-03-12,22,6,51
2017-03-19,12,0,29
2017-03-26,17,6,46
2017-04-02,29,6,46
2017-04-09,42,6,73
2017-04-16,17,0,35
2017-04-23,40,0,52
2017-04-30,18,0,41
2017-05-07,40,6,69
2017-05-14,25,0,37
2017-05-21,19,6,31
2017-05-28,6,6,62
2017-06-04,6,0,48
2017-06-11,19,0,50
2017-06-18,18,0,42
2017-06-25,26,0,45
2017-07-02,6,0,38
2017-07-09,31,0,62
2017-07-16,19,0,38
2017-07-23,12,12,37
2017-07-30,12,0,54
2017-08-06,12,0,60
2017-08-13,12,6,30
2017-08-20,18,0,18
2017-08-27,30,6,36
2017-09-03,18,6,41
2017-09-10,23,0,52
2017-09-17,24,0,59
2017-09-24,30,6,36
2017-10-01,29,6,47
2017-10-08,17,0,52
2017-10-15,29,0,29
2017-10-22,29,0,17
2017-10-29,23,0,29
2017-11-05,17,6,45
2017-11-12,34,6,51
2017-11-19,23,6,34
2017-11-26,17,6,56
2017-12-03,23,6,74
2017-12-10,11,0,29
2017-12-17,41,0,30
2017-12-24,0,0,32
2017-12-31,6,0,18
2018-01-07,22,0,28
2018-01-14,33,0,71
2018-01-21,27,5,38
2018-01-28,32,11,54
2018-02-04,33,6,50
2018-02-11,17,6,44
2018-02-18,22,0,44
2018-02-25,38,0,54
2018-03-04,16,0,38
2018-03-11,27,5,59
2018-03-18,33,5,38
2018-03-25,34,17,40
2018-04-01,28,6,34
2018-04-08,33,6,22
2018-04-15,44,0,50
2018-04-22,11,0,22
2018-04-29,11,0,39
2018-05-06,16,0,27
2018-05-13,22,0,49
2018-05-20,11,0,39
2018-05-27,33,0,28
2018-06-03,17,0,55
2018-06-10,11,0,11
2018-06-17,22,0,43
2018-06-24,11,0,38
2018-07-01,11,0,22
2018-07-08,44,5,27
2018-07-15,11,0,34
2018-07-22,0,0,17
2018-07-29,16,5,27
2018-08-05,49,5,49
2018-08-12,27,5,11
2018-08-19,11,0,50
2018-08-26,33,5,38
2018-09-02,27,0,16
2018-09-09,21,0,32
2018-09-16,21,0,53
2018-09-23,53,0,48
2018-09-30,22,0,65
2018-10-07,43,0,27
2018-10-14,44,5,33
2018-10-21,54,11,22
2018-10-28,38,11,16
2018-11-04,26,0,48
2018-11-11,16,0,27
2018-11-18,32,0,60
2018-11-25,16,0,48
2018-12-02,22,0,11
2018-12-09,16,0,49
2018-12-16,17,6,11
2018-12-23,12,0,30
2018-12-30,18,6,29
2019-01-06,11,0,32
2019-01-13,16,5,53
2019-01-20,26,10,36
2019-01-27,26,5,37
2019-02-03,26,0,47
2019-02-10,21,0,26
2019-02-17,31,10,68
2019-02-24,15,5,46
2019-03-03,27,0,37
2019-03-10,26,0,42
2019-03-17,27,0,59
2019-03-24,42,0,21
2019-03-31,27,0,32
2019-04-07,0,0,80
2019-04-14,22,0,33
2019-04-21,11,0,43
2019-04-28,27,0,32
2019-05-05,16,0,80
2019-05-12,32,0,32
2019-05-19,26,0,47
2019-05-26,21,0,21
2019-06-02,31,0,21
2019-06-09,21,10,21
2019-06-16,42,0,37
2019-06-23,10,0,31
2019-06-30,27,0,43
2019-07-07,21,5,69
2019-07-14,22,0,11
2019-07-21,17,6,11
2019-07-28,22,0,22
2019-08-04,33,0,5
2019-08-11,27,0,27
2019-08-18,21,0,47
2019-08-25,5,0,42
2019-09-01,16,0,26
2019-09-08,35,0,56
2019-09-15,56,0,51
2019-09-22,55,0,55
2019-09-29,10,5,50
2019-10-06,30,0,25
2019-10-13,15,5,50
2019-10-20,19,0,49
2019-10-27,30,0,50
2019-11-03,53,0,58
2019-11-10,15,5,25
2019-11-17,10,0,59
2019-11-24,10,0,49
2019-12-01,30,5,35
2019-12-08,20,5,40
2019-12-15,15,0,30
2019-12-22,5,5,11
2019-12-29,15,0,5
2020-01-05,44,0,53
2020-01-12,5,5,23
2020-01-19,29,0,29
2020-01-26,29,0,38
2020-02-02,43,0,47
2020-02-09,57,0,52
2020-02-16,23,0,47
2020-02-23,9,0,27
2020-03-01,14,0,36
2020-03-08,22,0,27
2020-03-15,18,0,18
2020-03-22,13,0,21
2020-03-29,30,0,42
2020-04-05,13,4,39
2020-04-12,26,4,51
2020-04-19,13,0,38
2020-04-26,30,0,34
2020-05-03,26,4,21
2020-05-10,22,9,43
2020-05-17,30,0,39
2020-05-24,17,0,22
2020-05-31,17,4,64
2020-06-07,22,0,26
2020-06-14,35,0,48
2020-06-21,18,0,36
2020-06-28,5,5,45
2020-07-05,41,9,23
2020-07-12,32,0,37
2020-07-19,19,0,33
2020-07-26,14,5,28
2020-08-02,23,0,23
2020-08-09,14,5,32
2020-08-16,32,0,41
2020-08-23,9,0,45
2020-08-30,44,4,31
2020-09-06,31,4,45
2020-09-13,13,0,49
2020-09-20,26,9,35
2020-09-27,32,5,23
2020-10-04,14,9,37
2020-10-11,5,5,19
2020-10-18,29,0,38
2020-10-25,14,0,24
2020-11-01,35,0,22
2020-11-08,14,5,23
2020-11-15,14,0,33
2020-11-22,19,0,24
2020-11-29,23,0,23
2020-12-06,23,5,37
2020-12-13,24,5,28
2020-12-20,20,0,25
2020-12-27,0,5,5
2021-01-03,9,5,14
2021-01-10,9,0,28
2021-01-17,14,0,33
2021-01-24,14,5,19
2021-01-31,14,9,14
2021-02-07,9,0,37
2021-02-14,24,0,28
2021-02-21,23,5,33
2021-02-28,37,5,33
2021-03-07,28,5,19
2021-03-14,22,0,22
2021-03-21,9,5,33
2021-03-28,15,0,34
2021-04-04,9,5,42
2021-04-11,14,0,28
2021-04-18,5,5,53
2021-04-25,19,5,14
2021-05-02,5,5,14
2021-05-09,24,0,14
2021-05-16,19,0,66
2021-05-23,19,0,33
2021-05-30,19,0,19
2021-06-06,24,0,19
2021-06-13,29,0,19
2021-06-20,24,5,14
2021-06-27,15,5,19
2021-07-04,0,0,15
2021-07-11,15,0,29
2021-07-18,25,0,25
2021-07-25,24,0,34
2021-08-01,15,0,25

